Learnable Earth Parser: Discovering 3D Prototypes in Aerial Scans

We propose an unsupervised method for parsing large 3D scans of real-world scenes with easily-interpretable shapes. This work aims to provide a practical tool for analyzing 3D scenes in the context of aerial surveying and mapping, without the need for user annotations. Our approach is based on a probabilistic reconstruction model that decomposes an input 3D point cloud into a small set of learned prototypical 3D shapes. The resulting reconstruction is visually interpretable and can be used to perform unsupervised instance and low-shot semantic segmentation of complex scenes. We demonstrate the usefulness of our model on a novel dataset of seven large aerial LiDAR scans from diverse real-world scenarios. Our approach outperforms state-of-the-art unsupervised methods in terms of decomposition accuracy while remaining visually interpretable. Our code and dataset are available at https://romainloiseau.fr/learnable-earth-parser/

==> figures/pipeline.tikz <==
\noindent\begin{tikzpicture}[>=stealth,scale=1.5,every node/.style={inner sep=0,outer sep=0}]
	\begin{pgfonlayer}{background}
		\node [style=ttbigblock] (53) at (0, 0.75) {};
		\node [style=tbigblock] (55) at (-0.25, 0.5) {};
		\node [style=bigblock] (56) at (-0.5, 0.25) {};
		\node [style=square] (54) at (-3.5, -0.25) {};
		\node [style=none] (68) at (-4.375, 1) {};
		\node [style=none] (69) at (-3.25, 1) {};
		\node [style=none] (70) at (-4.875, -0.25) {};
		\node[anchor=185] (rec) at (5, 0) {\includegraphics[width=4cm]{images/pipeline/svg/output_4.pdf}};  %{\includesvg[width=4cm]{images/pipeline/svg/output_4.svg}}; %{\includegraphics[width=4cm]{images/pipeline/subimages/rec_inst.png}} ;
            \node[anchor=-5] (input) at (-5.75, 0) {\includegraphics[width=4cm]{images/pipeline/svg/input_2_svg-tex.pdf}}; %\includegraphics[width=4cm]{images/pipeline/subimages/input.jpg}} ;
	\end{pgfonlayer}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-3.5, -0.75) {$\cT_s(\bX)$};
		\node [style=none] (26) at (0.75, -0.25) {};
		\node [style=none] (27) at (2.75, -0.25) {};
		\node [style=none] (28) at (-1.25, -0.25) {};
		\node [style=none] (29) at (-1.25, 1) {$\beta_s^1$};
		\node [style=none, inner sep=1pt,rounded corners] (30) at (0.75, 1) {$\beta_s^k$};
		\node [style=none] (31) at (2.75, 1) {$\beta_s^K$};
		%\node [style=none] (32) at (-1.25, -1.5) {};
            \node [style=none] (32) at (-1.25, -1.75) {};
		\node [style=none] (33) at (0.75, -1.5) {};
		\node [style=none] (34) at (2.75, -1.5) {};
            \node [style=none] (35) at (-1, -2) {};
		%\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (36) at (0.75, -2) {};
		\node [style=none] (37) at (2.75, -2) {};
		
		\node [style=none] (43) at (3.75, -0.25) {};
		\node [style=none] (44) at (7.75, -0.1) {};
		\node [style=none] (45) at (4, 0) {};
		\node [style=none] (46) at (5.7, -.3) {};
		\node [style=none] (47) at (4.25, 0.25) {};
		\node [style=none] (48) at (9, .5) {};
		%\node [style=none] (49) at (5., 1.25) {sample};
		%\node [style=none, anchor=center] (50) at (-5, 2) {$s$};
            %\node [style=none, anchor=center] (50b) at (-5.5, 2) {slot};
		%\node [style=none, anchor=center] (52) at (-4.75, 2.25) {$\udots$};
            %\node [style=none, anchor=center] (52b) at (-5.5, 1.5) {$1$};
		\node [style=none] (57) at (-5.75, 0) {};
		\node [style=none] (58) at (-4.75, -0.25) {};
		\node [style=none] (59) at (-2.5, -0.25) {};
		\node [style=none] (60) at (-2, -0.25) {};
		\node [style=none] (61) at (-0.25, 1) {$\cdots$};
		\node [style=none] (62) at (1.75, 1) {$\cdots$};
		\node [style=none] (63) at (-4.75, 0) {};
		\node [style=none] (64) at (-4.75, 0.25) {};
		\node [style=none] (65) at (-5.25, 0) {};
		\node [style=none] (66) at (-4.5, -0.25) {};
		\node [style=none,anchor=north] (71) at (-3.5, 0.5) {\small{affine}};
		\node [style=none,anchor=north] (72) at (-3.5, 0) {\small{transform}};
		\node [style=none] (73) at (-2.75, 1) {$\alpha_s$};
		%\node [style=none, anchor=center] (74) at (-5.25, 1.75) {\scriptsize{$\udots$}};
		\node [style=none, anchor=center] (75) at (-5.5, 2.25) {$S$ slots};
		\node [style=none,anchor=north] (76) at (0.75, 1.75) {\small{prototype choice}}; % probability}};
		\node [style=none,anchor=north] (77) at (-3, 1.75) {\small{slot activation}}; % probability}};

        \node [style=none] (78) at (4.5, 0) {};
	\node [style=none] (79) at (-1, -1.5) {};
	\node [style=none] (80) at (-0.75, -1.5) {};
	\node [style=none] (85) at (-1.25, -1.5) {};
	\node [style=none] (86) at (0.75, -1.75) {};
	\node [style=none] (87) at (1, -2) {};
	\node [style=none] (88) at (1, -1.5) {};
	\node [style=none] (89) at (1.25, -1.5) {};
	\node [style=none] (90) at (0.75, -1.5) {};
	\node [style=none] (91) at (2.75, -1.75) {};
	\node [style=none] (92) at (3, -2) {};
	\node [style=none] (93) at (3, -1.5) {};
	\node [style=none] (94) at (3.25, -1.5) {};
	\node [style=none] (95) at (2.75, -1.5) {};
		
        \node[anchor=north] (inputlabel) at ($(input.south)+(-.4,-.25)$) {input $\bX$};      
        \node[anchor=north] (reclabel) at ($(rec.south)+(-.4,-.25)$) {reconstruction $\cM(\bX)$};
        
        %\node [style=none] (49b) at ($(49.south)+(0,-.25)$) {$\alpha,\beta$};
        \node [style=none] (49c) at (8.1, -1) {\textcolor{redpipeline}{$\cM_s(\bX)$}};
        		
        \newlength{\protolength}
        \setlength{\protolength}{1cm}
        
        \node[anchor=center] (dp1) at (28.center) {\includegraphics[scale=.4]{images/pipeline/svg/dp1_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_d0.png}} ;
        \node[anchor=center] (dpk) at (26.center) {\includegraphics[scale=.4]{images/pipeline/svg/dp2_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_d1.png}} ;
        \node[anchor=center] (dpK) at (27.center) {\includegraphics[scale=.4]{images/pipeline/svg/dp3_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_d2.png}} ;
        
        \node[anchor=center] (p1) at ($(35.center)+(0,-.7)$) {\includegraphics[scale=.4]{images/pipeline/svg/p1_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_2.png}} ;
        \node[anchor=center] (pk) at ($(87.center)+(0,-.7)$) {\includegraphics[scale=.4]{images/pipeline/svg/p2_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_1.png}} ;
        \node[anchor=center] (pK) at ($(92.center)+(0,-.7)$) {\includegraphics[scale=.4]{images/pipeline/svg/p3_svg-tex.pdf}}; %{\includegraphics[width=\protolength, height=\protolength]{images/pipeline/subimages/protos/plane_proto_0.png}} ;
        
        \node [style=none] (41) at ($.5*(p1.center)+.5*(pk.center)+(-0.1,0)$) {$\cdots$};
	\node [style=none] (42) at ($.5*(pk.center)+.5*(pK.center)+(0.1,0)$) {$\cdots$};
		
        \node[anchor=west] (p1label) at ($(p1.center)+(-.9,-.25)$) {$\proto^1$};
        \node[anchor=west] (pklabel) at ($(pk.center)+(-1.2,-.25)$) {$\proto^k$};
        \node[anchor=west] (pKlabel) at ($(pK.center)+(-.9,-.25)$) {$\proto^K$};

        \node[anchor=east, align=center] (protolabel) at ($(p1.west)+(-1,0)$) {\small Learned  \\\small 3D prototypes};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
		%\draw [style=arrow] (35.center) to (32.center);
		%\draw [style=arrow] (36.center) to (33.center);
		%\draw [style=arrow] (37.center) to (34.center);
		\draw [style=arrow, in=-90, out=0, draw=redpipeline] (43.center) to (44.center);
		\draw [style=arrow, in=150, out=0, draw=orangepipeline] (45.center) to (46.center);
		\draw [style=arrow, in=90, out=0, draw=pinkpipeline] (47.center) to (48.center);
		
		\draw [style=arrow] (59.center) to (60.center);

  
		\draw [style=ttline, in=180, out=0, looseness=1.75] (65.center) to (64.center);
		\draw [style=tline] (57.center) to (63.center);
            \draw [style=line, in=-180, out=0, looseness=3.75, draw=redpipeline] (57.center) to (58.center);
            
		\draw [style=arrow, draw=redpipeline] (58.center) to (66.center);
		\draw [style=arrow, draw=redpipeline] (68.center) to (69.center);
		\draw [style=line, draw=redpipeline, in=180, out=0] (70.center) to (68.center);

            
		\draw [style=ttline,in=-90, out=90, looseness=2.00] (35.center) to (80.center);
            \draw [style=tline] (35.center) to (79.center);
            \draw [style=line, in=-90, out=90, looseness=3.50, draw=redpipeline] (35.center) to (32.center);
		\draw [style=arrow, draw=redpipeline] (32.center) to (85.center);
		
  
		\draw [style=ttline,in=-90, out=90, looseness=2.00] (87.center) to (89.center);
		\draw [style=tline] (87.center) to (88.center);\draw [style=line,in=-90, out=90, looseness=3.50, draw=redpipeline] (87.center) to (86.center);
		\draw [style=arrow, draw=redpipeline] (86.center) to (90.center);
		
		\draw [style=ttline,in=-90, out=90, looseness=2.00] (92.center) to (94.center);
		\draw [style=tline] (92.center) to (93.center);
            \draw [style=arrow, draw=redpipeline] (91.center) to (95.center);
            \draw [style=line,in=-90, out=90, looseness=3.50, draw=redpipeline] (92.center) to (91.center);
	\end{pgfonlayer}
\end{tikzpicture}
